Modular Deep Active Learning Framework for Image Annotation: A Technical Report for the Ophthalmo-AI Project

Image annotation is one of the most essential tasks for guaranteeing proper treatment for patients and tracking progress over the course of therapy in the field of medical imaging and disease diagnosis. However, manually annotating a lot of 2D and 3D imaging data can be extremely tedious. Deep Learning (DL) based segmentation algorithms have completely transformed this process and made it possible to automate image segmentation. By accurately segmenting medical images, these algorithms can greatly minimize the time and effort necessary for manual annotation. Additionally, by incorporating Active Learning (AL) methods, these segmentation algorithms can perform far more effectively with a smaller amount of ground truth data. We introduce MedDeepCyleAL, an end-to-end framework implementing the complete AL cycle. It provides researchers with the flexibility to choose the type of deep learning model they wish to employ and includes an annotation tool that supports the classification and segmentation of medical images. The user-friendly interface allows for easy alteration of the AL and DL model settings through a configuration file, requiring no prior programming experience. While MedDeepCyleAL can be applied to any kind of image data, we have specifically applied it to ophthalmology data in this project.

==> feedback.txt <==
the abstract does not match the title.
Please begin with the medical project, then focus on the active learning part, just as in the introduction.
All pictures must be in full size (from left to right), otherwise they are not readable in the printed form.

It would be good to have much more input about how the annotation tool works, with additional consecutive illustrations while annotating something.

As it stands, it is not clear that this is, too, a major effort. (Hans-Jürgen, maybe the talk tomorrow sheds some light on this). 
